Precessing winds from the nucleus of the prototype Red Geyser?

Super-massive black holes (SMBH) are present at the center of most galaxies, with the related mass accretion processes giving origin to outflows in Active Galactic Nuclei (AGN). It has been presumed that only intense winds from luminous AGN were able to suppress star formation until the discovery of a new class of galaxies with no recent star formation and with the nucleus in a quiescent state showing kpc scale outflows. We used SDSS MaNGA and Gemini Integral Field Spectroscopy of the prototype Red Geyser Akira and found that the orientation of the outflow changes by about 50$^\circ$ from its nucleus to kpc scales. A possible interpretation is that the outflow is produced by a precessing accretion disk due to a misalignment between the orientation of the disk and the spin of the SMBH. The precession of the central source is also supported by a similar change in the orientation of the ionization pattern. Although similar behavior has commonly being reported for collimated relativistic jets, the precession of an AGN wide wind is reported here for the first time, implying on a larger work surface of the wind, which in turn increases the star formation suppression efficiency of the outflow.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
